CREAD: Combined Resolution of Ellipses and Anaphora in Dialogues

Anaphora and ellipses are two common phenomena in dialogues. Without resolving referring expressions and information omission, dialogue systems may fail to generate consistent and coherent responses. Traditionally, anaphora is resolved by coreference resolution and ellipses by query rewrite. In this work, we propose a novel joint learning framework of modeling coreference resolution and query rewriting for complex, multi-turn dialogue understanding. Given an ongoing dialogue between a user and a dialogue assistant, for the user query, our joint learning model first predicts coreference links between the query and the dialogue context, and then generates a self-contained rewritten user query. To evaluate our model, we annotate a dialogue based coreference resolution dataset, MuDoCo, with rewritten queries. Results show that the performance of query rewrite can be substantially boosted (+2.3% F1) with the aid of coreference modeling. Furthermore, our joint model outperforms the state-of-the-art coreference resolution model (+2% F1) on this dataset.

==> rebuttal.txt <==
Data Related Sections:
    Review 1
        Q1.  Double grading is difficult with creative task like this. Since multiple valid hypothesis exists (See example below), conflicts are often and requires manual resolution most of the time, basically triples grading cost.

        To ensure quality while maintaining a reasonable cost, we did the following:
            1.  Organized two training sessions with graders. In each of these sessions, 50 representative examples are selected and handed to graders. An author (Jiarui) inspected these training results individually and provided feedback to each graders
            2.  5% of the grading results was manually evaluated by An author (Jiarui) for quality assurance. 

        Examples:

            A More Conservative Example:

            User:       Will it be raining for Melinda 's party this Friday ?
            Assistant:  Yes , you should expect rain in Joshua Tree .
            User:       How cold will it be ?

            Rewritten:  How cold will it be in Joshua Tree this Friday ?
                        How cold will it be this Friday in Joshua Tree ?

            A More Aggressive Example:

            User:       Will it be foggy in L.A . this week ?
            Assistant:  No fog , but there has been a heavy marine layer persisting since Monday and it 's expected to continue through to November .
            User:       Is it affecting visibility ?

            Rewritten:  Is the heavy marine layer in L.A. this week affecting visibility ?
                        Is the heavy marine layer in L.A. affecting visibility this week ?
                        Is the heavy marine layer affecting visibility this week in L.A. ?
                        Is the heavy marine layer affecting visibility in L.A. this week ?

        Q2.  Yes there are, especially in more personalized domains like messaging, calling and reminders, where it's common for assistant to ask user to perform disambiguation by providing multiple available candidates (See example below). When grading these data, we tried to align with MuDoCo coreference annotation as much as possible, since MuDoCo doesn't provide coreference annotation for this kind of ambiguity, we don't provide rewritten utterances either. 

        Examples:

            Ambiguous Coreference in the First Turn:

            User:       Send Laura a message   <- [Ambiguous coreference "Laura"]
            Assistant:  Which one , I have Laura Baker , Laura Bell , Laura Murphy or Laura Flores ?
            User:       Laura Flores , please

            Ambiguous Coreference in a Latter Turn:

            User:       Call Mom on FaceTime
            Assistant:  Calling mom on FaceTime
            User:       Add Dad to the call
            Assistant:  Calling Dad
            User:       Add Billy to the call  <- [Ambiguous coreference "Billy"]
            Assistant:  Which Billy ? Billy or Bubba ( Billy )
            User:       Bubba ( Billy )





